Very Massive Star Models: I. Impact of Rotation and Metallicity and Comparisons with Observations

In addition to being spectacular objects, Very Massive Stars (VMS) are suspected to have a tremendous impact on their environment and on the whole cosmic evolution. The nucleosynthesis both during their advanced stages and their final explosion may contribute greatly to the overall enrichment of the Universe. Their resulting supernovae are candidates for the most superluminous events and their extreme conditions also lead to very important radiative and mechanical feedback effects, from local to cosmic scale. We explore the impact of rotation and metallicity on the evolution of very massive stars across cosmic times. With the recent implementation of an equation of state in the GENEC stellar evolution code, appropriate for describing the conditions in the central regions of very massive stars in the advanced phases, we present new results on VMS evolution from Population III to solar metallicity. Low metallicity VMS models are highly sensitive to rotation, while the evolution of higher metallicity models is dominated by mass loss effects. The mass loss affects strongly their surface velocity evolution, breaking quickly at high metallicity while reaching the critical velocity for low metallicity models. The comparison to observed VMS in the LMC shows that the mass loss prescriptions used for these models are compatible with observed mass loss rates. In our framework for modelling rotation, our models of VMS need a high initial velocity to reproduce the observed surface velocities. The surface enrichment of these VMS is difficult to explain with only one initial composition, and could suggest multiple populations in the R136 cluster. At a metallicity typical of R136, only our non- or slowly rotating VMS models may produce Pair Instability supernovae. The most massive black holes that can be formed are less massive than about 60 M$_\odot$.

==> GridsZ006_plots/N11.txt <==
  157  N11-001       18750    2.50    52   7.32   8.20   8.23   7.12   7.20
  158  N11-002       15800    2.10    53   7.38   8.00   8.32   7.07   7.18
  159  N11-003       23200    2.75    54   7.64   7.09   8.34   7.07   7.17
  160  N11-008       25450    3.00    43   7.76   7.84   8.25   7.12   7.19
  161  N11-009       15000    2.15    30   7.41   7.74   8.38   6.95   7.17
  162  N11-012       20500    2.55    40   7.35   7.71   8.42   7.02   7.15
  163  N11-014       19100    2.55    30   7.59   7.89   8.27   7.16   7.17
  164  N11-015       23600    2.95    58   7.75   7.14   8.36   7.01   7.21
  165  N11-016       21700    2.75    54   7.76   7.90   8.31   7.27   7.17
  166  N11-017       16500    2.30    25   7.38   7.89   8.33   7.00   7.19
  167  N11-023       24000    2.90    66   7.76   7.16   8.41   7.00   7.17
  168  N11-024       21600    2.80    30   7.65   7.85   8.32   7.14   7.15
  169  N11-029       28750    3.30    40   7.81   7.10   8.28   6.93   7.17
  170  N11-034       25500    3.25   203   8.10   7.12   8.39   7.33   7.51
  171  N11-036       23750    3.10    30   7.66   7.76   8.33   7.03   7.17
  172  N11-037       28100    3.25   100   7.81   7.17   8.18   7.01   7.18
  173  N11-039       21700    3.00   157   8.02   6.91   8.09   7.40   7.20
  174  N11-042       29000    3.60    30   7.75   6.92   8.34   7.00   7.21
  175  N11-046       33500    4.25   205   7.90   7.71   8.43   7.10   7.08
  176  N11-047       29200    3.65    55   7.89   6.88   8.24   7.00   7.20
  177  N11-054       23500    3.05    45   7.83   6.86   8.45   6.98   7.16
  178  N11-059       34000    3.85   103                 8.55   7.20   7.47
  179  N11-062       30400    4.05    25   7.61   7.16   8.25   6.99   7.16
  180  N11-069       24300    3.30    80   7.92   6.94   8.44   7.06   7.18
  181  N11-070       19500    3.30    62   7.48   6.85   8.24   6.86   7.24
  182  N11-072       28800    3.75    15   7.82   7.38   8.36   7.12   7.21
  183  N11-075       21800    3.35    25   7.74   8.00   8.18   7.16   7.17
  184  N11-077       21500    3.30   117   7.66   6.96   8.44   6.94   7.21
  185  N11-079       32500    4.25    38   7.74   7.11   8.17   6.96   6.99
  186  N11-083       29300    4.15    20   7.85   6.86   8.33   7.00   7.06
  187  N11-084       29500    4.25   108   7.76   6.89   8.24   6.94   6.91
  188  N11-086       26800    4.25    75   7.36   6.82   8.01   6.79   6.72
  189  N11-088       24150    3.45   240   7.59   6.96   8.39   6.93   7.22
  190  N11-089       21700    3.20   117   7.88   6.91   8.05   7.30   7.20
  191  N11-093       19500    3.30    73   7.60   6.80   8.41   6.99   7.16
  192  N11-095       26800    3.85   267   7.63   7.46   8.31   6.69   7.17
  193  N11-097       17500    2.95    52   7.31   7.68   8.33   7.14   7.03
  194  N11-098       21700    3.45    45   7.71   7.02   8.27   7.03   7.21
  195  N11-100       29700    4.15    30   7.65   7.62   8.30   7.10   7.20
  196  N11-101       29800    3.95    70   7.94   7.09   8.32   7.21   7.16
  197  N11-102       31000    4.20   218   7.78   7.58   8.31   7.25   7.20
  198  N11-104       25700    3.75   153   7.96   7.20   8.28   7.15   7.25
  199  N11-106       31200    4.00    25   7.66   7.13   8.35   7.19   7.19

  200  N11-108       32150    4.10    25   7.83   7.21   8.27   7.14   7.17
  201  N11-109       25750    3.20    40   7.75   7.24   8.32   6.84   7.18
  202  N11-110       23100    3.25    25   7.79   7.39   8.48   7.06   7.23
  203  N11-111       22950    3.50   101   7.67   6.93   8.64   6.95   7.19
  204  N11-114       32500    4.05   299          7.92          7.19   7.20
  205  N11-115       24150    3.65    53   7.63   6.89   8.56   6.85   7.22
  206  N11-116       21700    3.30   160   7.74   6.98   8.39   7.05   7.16
  207  N11-117       26800    4.20   247   7.46   7.06   8.34   6.89   7.19
  208  N11-118       25700    3.80   150   7.93   7.39   8.26   7.25   7.22
  209  N11-120       31500    4.10   207   7.90   7.56   8.51   7.17   7.18
  210  N11-121       27000    4.15   265   7.49   7.48   8.56   6.84   6.64
  211  N11-122       33000    4.10   173          7.72   8.29   7.27   7.22
  212  N11-124       28500    4.20    45   7.80   7.25   8.12   6.97   6.94

==> GridsZ006_plots/NGC2004.txt <==
  213  NGC 2004-003  14450    2.10    33   7.48   7.85   8.45   7.02   7.22
  214  NGC 2004-010  17160    2.40    30   7.42   8.16   8.29   7.11   7.20
  215  NGC 2004-011  21250    2.75    40   7.63   7.73   8.41   7.15   7.19
  216  NGC 2004-012  21270    2.87    40   7.62   7.75   8.43   7.08   7.19
  217  NGC 2004-013  21700    3.20   145   7.77   6.85   8.30   7.19   7.19
  218  NGC 2004-014  17800    2.85    30   7.50   7.52   8.24   7.06   7.20
  219  NGC 2004-015  22950    3.15   165   8.05   6.95   8.32   7.25   7.16
  220  NGC 2004-020  22950    3.20   145   8.14   7.46   8.22   7.32   7.22
  221  NGC 2004-021  21450    3.00    40   7.74   7.20   8.47   7.07   7.18
  222  NGC 2004-022  21780    3.15    30   7.53   7.68   8.55   6.94   7.23
  223  NGC 2004-024  22950    3.05   240   7.18   8.09   8.22   7.22   7.17
  224  NGC 2004-026  22900    3.65    20   7.82   7.01   8.18   7.08   7.25
  225  NGC 2004-029  23100    3.50    30   7.73   6.81   8.29   7.03   7.21
  226  NGC 2004-030  29000    3.75   123   7.92   7.43   8.45   7.16   7.18
  227  NGC 2004-031  21700    3.35    65   7.81   6.84   8.19   7.17   7.16
  228  NGC 2004-032  21700    3.40   110   7.73   6.90   8.32   7.07   7.15
  229  NGC 2004-036  22870    3.35    42   7.80   7.38   8.48   6.93   7.21
  230  NGC 2004-041  20450    3.30   101   7.67   6.89   8.34   7.01   7.20
  231  NGC 2004-042  20980    3.45    42   7.80   6.90   8.16   7.14   7.19
  232  NGC 2004-043  22950    3.50    24   7.78   7.29   8.54   6.95   7.18
  233  NGC 2004-045  21700    3.50   128   7.58   6.84   8.42   6.97   7.15
  234  NGC 2004-046  26090    3.85    32   7.80   7.60   8.44   7.02   7.22
  235  NGC 2004-047  21700    3.35   133   7.56   7.03   8.38   6.90   7.17
  236  NGC 2004-050  20450    3.30   109   7.57   7.10   8.39   7.03   7.24
  237  NGC 2004-051  21700    3.40    70   7.73   6.98   8.53   6.99   7.23
  238  NGC 2004-052  21500    3.60   138   7.59   6.88   8.55   6.90   7.20
  239  NGC 2004-053  31500    4.15     7   7.99   7.64   8.39   7.24   7.18
  240  NGC 2004-054  21700    3.40   114   7.78   6.97   8.43   7.19   7.23
  241  NGC 2004-059  21700    3.45    91   7.82   6.99   8.43   7.07   7.21
  242  NGC 2004-060  21500    3.50   134   7.62   6.90   8.53   7.02   7.24
  243  NGC 2004-061  20990    3.35    40   7.91   6.99   8.30   7.13   7.17
  244  NGC 2004-062  31750    4.40   106   7.89   7.33   8.04   6.83   7.21
  245  NGC 2004-063  21700    3.50   107   7.72   6.97   8.55   7.03   7.17
  246  NGC 2004-064  25900    3.70    28   7.78   7.53   8.37   7.08   7.18
  247  NGC 2004-065  20450    3.40   223   7.70   7.19   0.0    7.34   7.15
  248  NGC 2004-066  25700    3.70   238   7.78   7.98   8.49   6.88   7.21
  249  NGC 2004-068  20450    3.65    62   7.69   7.01   8.28   7.11   7.23
  250  NGC 2004-069  28000    4.00   178   7.90   7.84   8.19   7.17   7.19
  251  NGC 2004-070  27400    3.90    46   7.84   7.43   8.50   7.15   7.19
  252  NGC 2004-071  22950    3.50    98   7.58   7.49   8.59   7.00   7.19
  253  NGC 2004-073  23000    3.65    37   7.93   7.02   8.39   7.12   7.23
  254  NGC 2004-074  27375    4.25   130   7.78   7.42   8.51   7.02   7.18
  255  NGC 2004-075  21700    3.55   116   7.93   7.06   8.34   7.07   7.15
  256  NGC 2004-076  20450    3.65    37   7.70   6.91   8.45   7.01   7.24
  257  NGC 2004-077  29500    4.00   215   7.98   7.65   8.47   7.10   7.24
  258  NGC 2004-078  21700    3.55   115   7.61   6.74   8.31   6.95   7.16
  259  NGC 2004-079  21700    3.60   165   7.65   7.60   8.50   7.03   7.15
  260  NGC 2004-080  20450    3.40    85   7.64   7.09   8.51   7.05   7.24
  261  NGC 2004-081  26800    4.00   105   7.88   7.14   8.37   7.14   7.20
  262  NGC 2004-082  25700    4.10   161   8.03   7.47   8.28   7.41   7.16
  263  NGC 2004-084  27395    4.00    36   7.90   7.28   8.42   7.17   7.25
  264  NGC 2004-085  20450    3.40   150   7.63   7.25   8.41   7.10   7.21
  265  NGC 2004-086  21700    3.85    14   7.65   7.21   8.68   6.78   7.17
  266  NGC 2004-087  25700    4.40    35   7.65   6.93   7.98   6.84   6.80
  267  NGC 2004-088  20450    3.65   200   7.65   7.18   8.45   6.85   7.20
  268  NGC 2004-090  32500    4.10    16   7.79   7.65   8.44   6.97   7.15
  269  NGC 2004-091  26520    4.05    40   8.08   7.29   8.38   7.29   7.26
  270  NGC 2004-094  20450    3.40    84   7.04   6.99   8.49   6.92   6.99
  271  NGC 2004-095  25700    4.10   138   7.71   7.13   8.22   7.23   7.00
  272  NGC 2004-097  21700    3.60    62   7.71   7.06   8.46   7.06   7.21
  273  NGC 2004-098  21700    3.75    90   7.44   7.34   8.56   6.61   7.17
  274  NGC 2004-099  21700    3.40   119   7.61   7.06   8.47   6.95   7.16
  275  NGC 2004-100  26800    3.70   323   7.85   7.29   8.24   0.00   7.13
  276  NGC 2004-101  21700    3.45   131   7.65   7.59   8.44   6.96   7.16
  277  NGC 2004-103  21500    3.85    35   7.71   6.95   8.29   6.98   7.19
  278  NGC 2004-104  25700    3.90   274   7.97   7.28   8.08   7.36   7.23
  279  NGC 2004-105  25700    3.90   235   8.00   7.11   8.21   7.06   7.23
  280  NGC 2004-106  21700    3.50    41   7.79   7.07   8.47   7.10   7.17
  281  NGC 2004-107  28500    3.90   146   7.94   7.12   8.41   7.12   7.04
  282  NGC 2004-108  22600    4.00    13   7.56   6.89   8.23   6.99   6.98
  283  NGC 2004-109  20450    3.50    41   7.76   6.85   8.36   7.15   7.20
  284  NGC 2004-110  21700    3.40   121   7.62   6.95   8.62   7.03   7.20
  285  NGC 2004-111  20450    3.30    55   7.56   7.10   8.37   6.88   7.17
  286  NGC 2004-112  21700    3.65    72   7.57   6.85   8.42   6.86   7.18
  287  NGC 2004-113  20450    3.25   307   7.56   7.29   8.30   7.03   7.20
  288  NGC 2004-114  21700    3.60    59   7.61   7.08   8.28   6.99   7.18
  289  NGC 2004-116  21700    3.55    63   7.61   6.93   8.60   6.85   7.23
  290  NGC 2004-117  21700    3.60    75   7.58   7.11   8.64   7.03   7.22
  291  NGC 2004-119  23210    3.75    15   7.78   6.95   8.35   7.17   7.14

==> GridsZ006_plots/NGC3293.txt <==
   16  NGC 3293-001  26600    3.05    80   8.01   7.85   8.44   7.33   7.47
   17  NGC 3293-002  23200    2.80   100   8.10   8.08   8.67   7.56   7.44
   18  NGC 3293-003  20500    2.75    80   7.95   7.52   8.75   7.29   7.48
   19  NGC 3293-004  22700    3.13   105   8.17   7.55   8.75   7.44   7.45
   20  NGC 3293-005  21500    3.05   195   7.89   7.56   8.75   7.47   7.47
   21  NGC 3293-006  21500    3.15   200   7.81   7.37   8.84   7.19   7.46
   22  NGC 3293-007  22600    3.10    65   8.13   7.50   8.71   7.26   7.44
   23  NGC 3293-008  21500    3.25   140   7.83   7.59   8.77   7.20   7.46
   24  NGC 3293-010  21450    3.20    70   7.85   7.45   8.82   7.17   7.49
   25  NGC 3293-012  21500    3.30   100   7.86   7.45   8.83   7.29   7.50
   26  NGC 3293-016  19200    4.00   110   8.13   7.66   8.58   7.35   7.44
   27  NGC 3293-018  23450    3.75    26   7.96   7.56   8.71   7.15   7.49
   28  NGC 3293-019  25000    3.85   120   8.26   7.59   8.58   7.51   7.41
   29  NGC 3293-023  20500    3.40   160   7.72   7.57   8.69   7.04   7.43
   30  NGC 3293-024  20500    3.50   135   7.75   7.62   8.78   7.06   7.41
   31  NGC 3293-025  21100    3.70   215   7.84   7.41   8.70   6.99   7.44
   32  NGC 3293-026  22100    3.65    30   8.03   7.66   8.75   7.22   7.47
   33  NGC 3293-028  19400    3.65   215   7.69   7.52   8.69   6.96   7.42
   34  NGC 3293-030  19800    3.70   205   7.86   7.57   8.65   6.99   7.43
   35  NGC 3293-031  17400    3.45   230   7.66   7.70                 7.46
   36  NGC 3293-034  26100    4.25    35   8.28   7.60   8.13   7.10   7.10
   37  NGC 3293-035  20600    3.80   250   7.92   7.64   8.54   7.24   7.43
   38  NGC 3293-037  20800    3.95    70   7.99   7.77   8.73   7.14   7.42
   39  NGC 3293-038  20600    3.95   235   8.16   7.57   8.61   7.24   7.47
   40  NGC 3293-041  20600    4.00   205   8.34   7.53   8.62   7.33   7.18
   41  NGC 3293-043  19500    4.05    14   7.94   7.55   8.50   7.14   7.31
   42  NGC 3293-062  17900    4.20    24   8.07   7.78   8.31   7.11   7.44

==> GridsZ006_plots/NGC330.txt <==
  100  NGC 330-002   14590    2.15    24   6.91   7.60   7.98   6.60   6.82
  101  NGC 330-003   17210    2.25    36   7.14   7.69   8.07   6.79   6.81
  102  NGC 330-004   17000    2.30    41   6.72   7.84   7.86   6.73   6.82
  103  NGC 330-005   13700    2.25    20   6.59   7.45   7.82   6.58   6.81
  104  NGC 330-009   13940    2.45    28   6.87   7.20   8.30   6.66   6.81
  105  NGC 330-010   14820    2.60    15   6.99   7.14   7.71   6.63   6.84
  106  NGC 330-014   20130    2.75    78   7.02   7.52   8.11   6.72   6.83
  107  NGC 330-016   14220    2.60    45   7.18   7.18   8.07   6.69   6.81
  108  NGC 330-017   22000    3.35    21   7.30   7.15   7.64   6.47   6.74
  109  NGC 330-018   18000    2.95    48   7.10   7.24   8.05   6.61   6.80
  110  NGC 330-020   16720    2.85    42   6.92   7.01   7.80   6.64   6.83
  111  NGC 330-021   30500    3.70   204          7.64          6.91   6.93
  112  NGC 330-022   18860    3.00    24   7.11   7.28   7.76   6.85   6.83
  113  NGC 330-024   14000    2.70    46   7.09   7.53          6.52       
  114  NGC 330-026   22500    3.40    73   7.57   7.23   7.74   7.02   6.64
  115  NGC 330-027   22040    3.20    80   7.36   7.40   8.27   6.44   6.81
  116  NGC 330-028   27300    3.75    76   7.84   7.51   7.99   6.86   6.80
  117  NGC 330-032   29700    4.15    17   7.37   7.37   7.90   6.80   6.77
  118  NGC 330-033   26100    3.90   105   7.74   7.07   7.66   7.26   6.78
  119  NGC 330-035   19000    3.20    40   6.94   7.26   8.04   6.68   6.70
  120  NGC 330-036   21200    3.25    39   7.18   7.17   7.93   6.45   6.79
  121  NGC 330-038   27300    3.75   150   7.67   7.16   8.27   6.81   6.78
  122  NGC 330-039   33000    4.25   120          7.61                 6.81
  123  NGC 330-040   21200    3.25   106   7.39   7.12   8.27   6.81   6.88
  124  NGC 330-041   32000    4.15   127   7.86   7.73   8.30          6.77
  125  NGC 330-042   25450    3.75    27   7.33   7.18   7.73   6.88   6.82
  126  NGC 330-045   18450    3.25   133   6.96   7.28   8.29          6.85
  127  NGC 330-047   26700    4.05    28   7.47   6.76   8.07   6.57   6.83
  128  NGC 330-048   29000    4.00    73   7.42   7.10   8.12          6.81
  129  NGC 330-049   35000    4.15    40          6.69                     
  130  NGC 330-051   26100    4.05   273          7.20   8.33          6.80
  131  NGC 330-053   29650    4.25    82   7.54   7.04   8.04   6.97   6.84
  132  NGC 330-055   31000    4.10   219          8.06                     
  133  NGC 330-056   21200    3.50   108   7.25   6.93   8.52   6.55   6.81
  134  NGC 330-057   29000    4.15   104          7.48   8.01   6.96       
  135  NGC 330-059   19000    3.30   123   7.17   7.27                 6.80
  136  NGC 330-066   18500    3.40   126   7.08   7.77                     
  137  NGC 330-067   19850    3.40    65   7.15   7.28   8.17          6.78
  138  NGC 330-069   19000    3.40   193   7.30   7.91          6.88       
  139  NGC 330-072   29650    4.15    99   7.67   7.30   8.09   6.99   6.81
  140  NGC 330-074   32020    4.20    29   7.42   7.45   7.87   6.81   6.83
  141  NGC 330-079   19500    3.40   146   7.29   7.69                     
  142  NGC 330-083   18000    3.25   140   7.09   7.66                     
  143  NGC 330-086   19850    3.50    89   7.06   7.33   7.88          6.77
  144  NGC 330-095   18450    3.45    20   7.25   6.95   8.42   6.33   6.81
  145  NGC 330-097   27300    3.90   154   7.76   7.60   8.24          6.82
  146  NGC 330-101   19850    3.50    48   7.27   7.07   8.35   6.61   6.83
  147  NGC 330-107   16500    3.25    34   7.16   7.42          6.64   6.78
  148  NGC 330-108   14500    3.30   102                        6.77       
  149  NGC 330-109   18450    3.20   213                        6.74       
  150  NGC 330-110   21200    3.40   110   7.10   7.23   8.32   6.55   6.82
  151  NGC 330-114   23800    3.90    17   7.53   7.32   8.00   6.97   6.83
  152  NGC 330-116   19500    3.55     4   7.37   7.05   8.42   6.70   6.82
  153  NGC 330-120   18500    3.40   137   6.90   7.85                     
  154  NGC 330-123   35000    4.25    26                        6.71       
  155  NGC 330-124   30980    4.25    95   7.71   7.36   7.75   6.75   6.84
  156  NGC 330-125   21200    3.50    86   7.14   7.29   8.27   6.35   6.81

==> GridsZ006_plots/NGC346.txt <==
   57  NGC 346-012   24200    3.20    28   7.45   6.93   8.13   6.70   6.82
   58  NGC 346-021   25150    3.50    15   7.52   6.84   8.16   6.76   6.78
   59  NGC 346-026   31000    3.70    75          7.79   7.94   6.65   6.79
   60  NGC 346-027   31000    4.05   220          7.71   8.18   7.00   6.81
   61  NGC 346-029   32150    4.10    25   7.33   6.99   8.02   6.69   6.69
   62  NGC 346-032   29000    4.40   125   7.44   6.88   7.87          6.58
   63  NGC 346-037   18800    3.20    35   7.05   7.55   7.94   6.62   6.79
   64  NGC 346-039   25800    3.60    20   7.54   6.59   8.24   6.73   6.79
   65  NGC 346-040   30600    4.00    20   7.28   6.88   7.95   6.39   6.56
   66  NGC 346-043   33000    4.25    10   7.37   6.75   8.00   6.83   6.69
   67  NGC 346-044   23000    3.50    40   7.50   6.94   8.13   6.66   6.76
   68  NGC 346-047   19850    3.25    63   7.18   7.41   7.80   6.74   6.77
   69  NGC 346-053   29500    3.75   170   7.77   7.44   8.39   6.84   6.80
   70  NGC 346-054   29000    4.30    23   7.29   6.77   7.75   6.45   6.41
   71  NGC 346-055   29500    4.00   130   7.45   7.25   8.10   6.57   6.80
   72  NGC 346-056   31000    3.80    15   7.15   7.40   8.00   6.81   6.77
   73  NGC 346-057   19850    3.35    73   7.16   6.71   8.19   6.53   6.81
   74  NGC 346-058   29500    4.25   180          7.56   8.08          6.80
   75  NGC 346-062   29750    4.00    25   7.35   7.28   7.91   6.75   6.82
   76  NGC 346-070   30500    4.15   109          7.50   8.00   6.77   6.80
   77  NGC 346-074   16300    3.20    52   6.92   7.50          6.53   6.82
   78  NGC 346-075   27700    4.30    10   7.56   6.48   8.06   6.88   6.81
   79  NGC 346-079   29500    4.20   293          7.88                 6.83
   80  NGC 346-080   27300    4.25   216          7.85   8.25          6.76
   81  NGC 346-081   21200    3.50   255   7.02   7.52   7.91          6.78
   82  NGC 346-082   21200    3.70   168   7.30   7.55   7.76   6.56   6.80
   83  NGC 346-083   27300    4.05   207          7.73                 6.80
   84  NGC 346-084   27300    4.25   105   7.48   7.06   7.75          6.57
   85  NGC 346-088   27530    4.10    84   7.78   6.94   7.99   6.85   6.83
   86  NGC 346-092   27300    3.95   234   7.72   7.52   8.09          6.80
   87  NGC 346-094   28500    4.00    40   7.68   7.34   8.11   6.75   6.80
   88  NGC 346-098   26100    4.05    56   7.63   6.94   7.80   6.99   6.77
   89  NGC 346-099   18000    3.40    94   7.13   7.14          6.47   6.79
   90  NGC 346-100   26100    4.30   183   7.56   7.41   8.02          6.57
   91  NGC 346-101   27300    4.25    29   7.33   6.63   7.50   6.49   6.43
   92  NGC 346-102   17700    3.70    30   6.88   6.97   8.41          6.81
   93  NGC 346-103   29500    4.00    10   7.23   7.58   7.96   6.82   6.80
   94  NGC 346-104   32500    4.35    17          7.20   7.73   6.51   6.53
   95  NGC 346-106   27500    4.20   142          7.51   8.09          6.50
   96  NGC 346-108   26100    3.95   167   7.59   7.42   7.96   6.78   6.76
   97  NGC 346-109   26100    4.25   123   7.70   7.09   7.83          6.77
   98  NGC 346-114   27300    3.90   287          7.80                 6.77
   99  NGC 346-116   28250    4.10    15   7.43   6.93   8.13   6.70   6.81

==> GridsZ006_plots/NGC4755.txt <==
   43  NGC 4755-002  15950    2.20    70   7.72   8.18   8.59   7.30   7.40
   44  NGC 4755-003  17700    2.50    38   7.70   8.12   8.52   7.33   7.40
   45  NGC 4755-004  19550    2.60    75   7.79   8.07   8.64   7.29   7.38
   46  NGC 4755-006  19900    2.95   100   7.66   7.63   8.90   7.21   7.43
   47  NGC 4755-015  22400    3.70    48   7.90   7.81   8.80   7.09   7.47
   48  NGC 4755-016  22500    3.80   195   7.98   7.64   8.63          7.46
   49  NGC 4755-017  20400    3.90    75   8.04   7.74   8.71   7.32   7.44
   50  NGC 4755-020  21700    3.95   120   8.22   7.68   8.51   7.44   7.39
   51  NGC 4755-023  19800    3.95   120   8.17   7.77   8.82   7.41   7.44
   52  NGC 4755-026  18600    3.95   205   8.08   7.47          6.93   7.46
   53  NGC 4755-029  20200    4.00   120   8.21   7.67   8.48   7.45   7.41
   54  NGC 4755-033  17300    3.85    75   8.07   7.43   8.68   7.09   7.34
   55  NGC 4755-040  18900    4.10    65   8.29   7.69   8.98   7.19   7.44
   56  NGC 4755-048  17800    3.95    55   8.22   7.45   9.00   7.08   7.39

==> GridsZ006_plots/NGC6611.txt <==
    1  NGC 6611-001  30300    3.70   142   8.06   7.87   8.36   7.36   7.47
    2  NGC 6611-006  31250    4.00    20   8.14   7.58   8.50   7.36   7.41
    3  NGC 6611-012  27200    3.90    95   8.19   7.50   8.55   7.26   7.45
    4  NGC 6611-020  27000    4.10   220   7.98   7.88   8.41   7.60   7.47
    5  NGC 6611-021  26250    4.25    30   7.92   7.51   8.60   7.24   7.40
    6  NGC 6611-025  25000    4.10    95   8.19   7.84   8.67   7.47   7.47
    7  NGC 6611-030  22500    4.15    10   8.35   7.69   8.57   7.32   7.46
    8  NGC 6611-032  22500    4.15    70   8.32   7.73   8.46          7.28
    9  NGC 6611-033  25600    4.00    30   8.19   7.70   8.54   7.38   7.43
   10  NGC 6611-035  27000    4.10   120   8.00   7.75   8.63          7.47
   11  NGC 6611-042  22500    3.90   155   8.03   7.67   8.61   7.57   7.48
   12  NGC 6611-052  19200    3.85   120   7.74   7.72   8.83   6.86   7.42
   13  NGC 6611-062  18400    4.05   165   7.91   7.48   8.73   7.04   7.42
   14  NGC 6611-063  22500    4.00    95   8.19   7.57   8.82   7.34   7.49
   15  NGC 6611-066  20800    4.20    80   8.18   7.60   8.78   7.43   7.34

==> GridsZ006_plots/Ramirez_Agudelo2017.txt <==
    1    16  O2III-If*                -5.3  50.60    4.03    4.03     -5.00   0.28    27   112  3631   6.12  15.09     29.95   89.9  94.0  Abund  Simbad  084.28700  -69.12233
    2    35  O9.5IIIn                 -2.4  32.55    4.18    4.27     -6.60   0.24    24   346  2460   4.37   4.90     27.94   16.3  16.2  Abund  Simbad  084.34478  -69.20274
    3    46  O9.7II((n))              -4.5  28.85    3.23    3.30     -6.40   0.39     5   168  1405   5.09  14.25     28.12   14.7  20.8  Abund  Simbad  084.35912  -69.16472
    4    70  O9.7II                   -2.7  32.15    4.22    4.23     -7.35   0.25     9   126  2762   4.47   5.64     27.27   19.7  15.2  Abund  Simbad  084.39131  -69.14952
    5    76  O9.2III                  -4.1  33.25    3.55    3.56     -6.25   0.28    14    90  1775   5.10  10.89     28.32   15.8  22.6  Abund  Simbad  084.39496  -69.13369
    6    77  O9.5:IIIn                -2.5  33.65    4.28    4.32     -7.45   0.17    29   264  2842   4.48   5.20     27.16   20.7  17.0  Abund  Simbad  084.39592  -69.16141
    7    80  O9.7II-III((n))          -3.3  31.30    3.85    3.89     -7.35   0.29     5   194  2088   4.68   7.55     27.21   16.2  17.0  Abund  Simbad  084.39896  -69.13542
    8    87  O9.7Ib-II                -4.9  30.55    3.31    3.32     -5.80   0.23    23    84  1636   5.29  16.06     28.82   19.8  26.6  Abund  Simbad  084.40270  -69.12553
    9    91  O9.5IIIn                 -3.4  32.50    3.90    3.98     -6.95   0.28     6   308  2273   4.79   7.98     27.66   22.4  18.6  Abund  Simbad  084.40634  -69.13904
   10   103  O8.5III((f))             -4.3  34.70    3.88    3.89     -6.20   0.23     5   126  2651   5.21  11.36     28.55   36.6  26.4  Abund  Simbad  084.41348  -69.19288
   11   104  O9.7II-III((n))          -2.4  30.80    4.03    4.07     -7.50   0.23    14   198  2112   4.31   5.10     26.98   11.2  14.4  Abund  Simbad  084.41681  -69.09650
   12   109  O9.7II:n                 -3.0  24.35    3.35    3.66     -7.15   0.30     7   352  1178   4.25   7.61     27.16    9.7  11.0  Abund  Simbad  084.41917  -69.13333
   13   113  O9.7IIorB0IV?            -2.5  33.30    4.47    4.47     -6.65   0.24     6    12  3533   4.46   5.19     28.06   28.9  15.8  Abund  Simbad  084.42054  -69.14564
   14   128  O9.5III:((n))            -2.5  33.80    4.24    4.26     -7.25   0.29     7   180  2663   4.46   5.01     27.32   16.7  17.0  Abund  Simbad  084.43104  -69.16634
   15   141  O9.5II-III((n))          -3.5  32.00    4.25    4.26     -6.60   0.26     5   166  3499   4.82   8.44     28.21   47.4  18.2  Abund  Simbad  084.44058  -69.15370
   16   151  O6.5II(f)p               -5.7  37.65    3.95    3.95     -5.10   0.24    21   118  3867   5.87  20.57     29.94  139.0  53.0  Abund  Simbad  084.44383  -69.15244
   17   153  O9III((n))               -4.2  35.50    4.16    4.17     -5.85   0.24     9   158  3598   5.22  10.98     29.03   64.9  26.6  Abund  Simbad  084.44462  -69.15313
   18   160  O9.5III((n))             -4.9  32.30    3.64    3.66     -6.25   0.32     5   162  2351   5.36  15.53     28.52   40.5  28.8  Abund  Simbad  084.44917  -69.15413
   19   172  O9III((f))               -2.5  34.70    3.86    3.88     -6.75   0.24     5   118  1719   4.50   5.00     27.63    7.0  18.2  Abund  Simbad  084.45887  -69.16711
   20   178  O9.7Iab                  -5.9  28.25    3.17    3.18     -5.55   0.26    16    90  1792   5.60  26.61     29.22   39.3  35.6  Abund  Simbad  084.46264  -69.15942
   21   180  O3If*                    -5.4  40.45    3.42    3.44     -5.05   0.65    30   118  1927   5.85  17.30     29.65   30.0  53.0  Abund  Simbad  084.46392  -69.16300
   22   185  O7.5III((f))             -4.5  34.50    3.36    3.40     -6.10   0.24    17   136  1526   5.28  12.45     28.43   14.2  26.0  Abund  Simbad  084.46642  -69.15581
   23   188  O9.7:III:                -3.0  33.65    4.51    4.51     -7.20   0.18    30   126  4117   4.66   6.42     27.62   49.1  18.2  Abund  Simbad  084.46821  -69.18088
   24   192  O9.7IIorB0IV?            -2.3  31.30    4.19    4.19     -7.10   0.24     5    46  2476   4.30   4.85     27.44   13.3  14.4  Abund  Simbad  084.47350  -69.17014
   25   205  O9.7II((n))orB0IV((n))?  -2.8  30.20    4.31    4.32     -6.90   0.26     6   158  3236   4.46   6.29     27.81   30.3  14.4  Abund  Simbad  084.48108  -69.17219
   26   207  O9.7II((n))              -2.7  30.80    4.30    4.31     -7.40   0.25     5   166  3062   4.42   5.76     27.27   25.0  14.6  Abund  Simbad  084.48371  -69.17742
   27   210  O9.7II-III((n))          -3.0  32.30    4.05    4.07     -6.65   0.30     5   162  2434   4.60   6.47     27.94   18.0  16.6  Abund  Simbad  084.48742  -69.13925
   28   226  O9.7III                  -2.5  32.30    4.25    4.25     -7.45   0.24    19    64  2776   4.43   5.31     27.16   18.4  15.6  Abund  Simbad  084.50417  -69.23937
   29   235  O9.7III                  -3.0  32.30    4.08    4.08     -6.65   0.31     5    18  2552   4.62   6.64     27.97   19.3  16.6  Abund  Simbad  084.52652  -69.08733
   30   244  O5III(n)(fc)             -4.7  41.05    3.65    3.71     -5.65   0.30    18   230  2123   5.58  12.38     29.02   28.4  39.2  Abund  Simbad  084.53503  -69.09573
   31   253  O9.5II                   -3.7  30.95    4.08    4.09     -6.55   0.31     5    96  3034   4.85   9.39     28.22   39.1  18.2  Abund  Simbad  084.54329  -69.24272
   32   259  O6Iaf                    -6.1  36.80    3.48    3.49     -4.95   0.32    14    92  2484   6.00  25.05     29.94   70.2  62.6  Abund  Simbad  084.55011  -69.10952
   33   267  O3III-I(n)f*             -5.4  44.10    3.88    3.90     -5.00   0.31    30   182  3208   5.96  16.63     29.92   79.4  65.6  Abund  Simbad  084.55817  -69.12994
   34   304  O9.7III                  -2.4  31.60    4.18    4.18     -6.30   0.21     5    10  2492   4.34   5.03     28.25   14.0  14.6  Abund  Simbad  084.57949  -69.08276
   35   306  O8.5II((f))              -5.0  31.50    3.25    3.27     -6.15   0.32     5    90  1539   5.36  16.33     28.44   18.0  28.8  Abund  Simbad  084.58024  -69.10017
   36   328  O9.5III(n)               -2.5  33.25    4.19    4.23     -7.45   0.30     7   244  2543   4.45   5.12     27.11   16.4  17.0  Abund  Simbad  084.59318  -69.22086
   37   346  O9.7III                  -2.9  31.70    4.23    4.23     -6.35   0.22     5    92  2986   4.56   6.44     28.33   25.9  16.0  Abund  Simbad  084.61603  -69.10174
   38   370  O9.7III                  -2.8  32.65    4.13    4.14     -6.45   0.24     5    84  2545   4.54   5.88     28.14   17.2  16.2  Abund  Simbad  084.62808  -69.14087
   39   399  O9IIIn                   -3.7  30.10    3.28    3.54     -6.05   0.22    14   324  1214   4.81   9.49     28.32   11.5  17.4  Abund  Simbad  084.63921  -69.19974
   40   466  O9III                    -4.4  33.80    3.58    3.59     -6.30   0.25     6    88  1929   5.22  12.00     28.32   20.4  25.6  Abund  Simbad  084.66376  -69.13133
   41   495  O9.7II-IIIn              -2.9  31.45    4.31    4.33     -6.55   0.25     9   218  3274   4.55   6.44     28.17   32.4  16.0  Abund  Simbad  084.67122  -69.02941
   42   502  O9.7II                   -5.6  29.75    3.25    3.27     -5.75   0.28     5   102  1815   5.55  22.72     28.99   34.7  31.6  Abund  Simbad  084.67207  -69.09233
   43   503  O9III                    -4.2  32.10    3.38    3.40     -6.25   0.29     5    90  1495   5.08  11.42     28.25   11.9  22.0  Abund  Simbad  084.67242  -69.09237
   44   513  O6-7II(f)                -3.4  39.05    4.20    4.21     -5.90   0.19     8   130  3013   5.00   7.02     28.80   29.1  26.0  Abund  Simbad  084.67421  -69.09220
   45   518  O3.5III(f*)              -4.6  44.85    3.66    3.67     -5.75   0.43    17   112  2066   5.67  11.45     28.89   22.6  47.8  Abund  Simbad  084.67475  -69.10823
   46   546  O8-9III:((n))            -3.9  31.60    3.44    3.46     -6.40   0.43     5    94  1496   4.94   9.97     28.07   10.4  19.4  Abund  Simbad  084.68078  -69.07955
   47   566  O3III(f*)                -5.0  45.70    3.76    3.77     -5.50   0.30    14   128  2504   5.83  13.36     29.26   38.6  60.6  Abund  Simbad  084.68625  -69.08055
   48   569  O9.2III:                 -3.3  32.55    3.87    3.87     -6.40   0.23     7    48  2128   4.74   7.49     28.16   15.2  18.4  Abund  Simbad  084.68619  -69.08720
   49   571  O9.5II-III(n)            -2.6  31.10    4.30    4.31     -6.55   0.24     7   148  2982   4.39   5.46     28.09   22.3  14.6  Abund  Simbad  084.68625  -69.09472
   50   574  O9.5IIIn                 -2.5  31.40    4.04    4.11     -6.60   0.29    12   270  2150   4.36   5.17     27.89   12.6  15.2  Abund  Simbad  084.68675  -68.95960
   51   599  O3III(f*)                -5.3  47.30    4.01    4.02     -5.10   0.31    20   130  3575   6.01  15.31     29.85   88.8  69.4  Abund  Simbad  084.69250  -69.10445
   52   607  O9.7III                  -2.8  32.80    4.23    4.23     -6.65   0.19     5    60  2876   4.56   5.97     28.00   22.2  16.2  Abund  Simbad  084.69483  -69.09687
   53   615  O9.5IIInn                -3.9  30.70    4.00    4.08     -6.05   0.18    12   372  2898   4.92  10.30     28.72   46.1  19.2  Abund  Simbad  084.69721  -69.10492
   54   620  O9.7III(n)               -2.3  31.70    4.06    4.11     -6.70   0.29     5   208  2124   4.31   4.82     27.77   10.8  15.0  Abund  Simbad  084.69971  -69.09248
   55   622  O9.7III                  -2.2  31.20    4.30    4.31     -6.55   0.24     5    90  2748   4.25   4.64     28.02   15.9  14.2  Abund  Simbad  084.70010  -69.10341
   56   664  O7II(f)                  -5.0  35.70    3.57    3.58     -5.75   0.22     5    98  2159   5.53  15.38     28.98   32.8  36.2  Abund  Simbad  084.71967  -69.11198
   57   669  O8Ib(f)                  -5.1  33.30    3.22    3.25     -5.80   0.32    18   112  1528   5.51  17.25     28.80   19.1  34.8  Abund  Simbad  084.72076  -69.12924
   58   711  O9.7III                  -3.2  32.80    4.47    4.47     -6.35   0.18     5    39  4178   4.73   7.25     28.50   56.6  18.2  Abund  Simbad  084.74700  -69.13674
   59   753  O9.7II-III               -3.4  33.30    4.14    4.14     -6.45   0.28    11    30  2952   4.81   7.74     28.26   30.2  18.8  Abund  Simbad  084.78811  -69.20290
   60   764  O9.7Ia                   -6.4  28.85    2.87    2.90     -5.80   0.32    22    92  1103   5.39  20.12     28.69   11.8  28.0  Abund  Simbad  084.81058  -69.27844
   61   777  O9.2II                   -5.0  29.30    3.14    3.19     -6.00   0.24     5   138  1408   5.30  17.62     28.57   17.4  26.0  Abund  Simbad  084.83287  -69.02021
   62   782  O8.5III                  -4.3  33.80    3.46    3.47     -6.50   0.28    12    82  1669   5.20  11.84     28.06   15.1  25.6  Abund  Simbad  084.84916  -69.18180
   63   787  O9.7III                  -2.8  33.25    4.45    4.45     -6.60   0.23     5    56  3642   4.55   5.77     28.14   34.3  16.8  Abund  Simbad  084.85329  -69.09765
   64   807  O9.5III                  -3.4  33.25    3.77    3.77     -6.60   0.39    15    28  1949   4.83   7.91     27.94   13.5  18.8  Abund  Simbad  084.89642  -69.17520
   65   819  ON8III((f))              -3.2  36.65    3.81    3.82     -6.95   0.50     9    70  1890   4.86   6.79     27.54   11.0  22.0  Abund  Simbad  084.90770  -69.22584
   66   843  O9.5IIIn                 -2.7  30.50    3.90    4.02     -7.50   0.29     6   318  1976   4.44   6.03     26.99   13.7  15.8  Abund  Simbad  084.93080  -69.02285
   67    64  O7.5II(f)                -5.5  35.65    3.71    3.72     -5.50   0.21     5   116  2864   5.74  19.61     29.40   73.2  44.0  Abund  Simbad  084.37887  -69.18531
   68    93  O9.2III-IV               -3.8  34.50    3.88    3.88     -6.04   0.29     9    64  2382   5.02   9.17     28.26   23.4  21.8  Abund  Simbad  084.40744  -69.09599
   69   171  O8II-III(f)              -4.9  34.25    3.55    3.56     -6.00   0.28     6    92  2083   5.43  15.00     28.71   29.8  31.8  Abund  Simbad  084.45838  -69.16666
   70   332  O9.2II-III               -4.8  32.25    3.45    3.46     -6.20   0.29     5    84  1845   5.32  14.81     28.45   23.1  27.0  Abund  Simbad  084.59714  -69.12116
   71   333  O8II-III((f))            -6.0  33.80    3.45    3.46     -5.45   0.24    16   114  2434   5.88  25.78     29.44   70.0  49.6  Abund  Simbad  084.59879  -69.08433
   72   440  O6-6.5II(f)              -5.4  33.80    3.27    3.31     -5.70   0.26     7   146  1711   5.63  19.28     28.98   27.4  38.8  Abund  Simbad  084.65716  -69.08916

